Forward and Back: Kinematics of the Palomar 5 Tidal Tails

The tidal tails of Palomar 5 (Pal 5) have been the focus of many spectroscopic studies in an attempt to identify individual stars lying along the stream and characterise their kinematics. The well-studied trailing tail has been explored out to a distance of 15^\text{o} from the cluster centre, while less than four degrees have been examined along the leading tail. In this paper, we present results of a spectroscopic study of two fields along the leading tail that we have observed with the AAOmega spectrograph on the Anglo-Australian telescope. One of these fields lies roughly 7^\text{o} along the leading tail, beyond what has been previously been explored spectroscopically. Combining our measurements of kinematics and line strengths with Pan-STARRS1 photometric data and Gaia EDR3 astrometry, we adopt a probabilistic approach to identify 16 stars with high probability of belonging to the Pal 5 stream. Eight of these stars lie in the outermost field and their sky positions confirm the presence of ``fanning'' in the leading arm. We also revisit previously-published radial velocity studies and incorporate Gaia EDR3 astrometry to remove interloping field stars. With a final sample of 109 {\it bona fide} Pal 5 cluster and tidal stream stars, we characterise the 3D kinematics along the the full extent of the system. We provide this catalogue for future modeling work.

==> Palomar 5_/anc/Table4_extended_online.txt <==
# Extended version of Table 4.
# Column Descriptions
# 1. R.A. - Right ascension (J2000, deg)
# 2. Dec - Declination (J2000, deg)
# 3. pmra - Proper motion in R. A. (mas/yr)
# 4. pmra_e - Error in pmra (mas/yr)
# 5. pmdec - Proper motion in Dec (mas/yr)
# 6. pmdec_e - Error in pmdec (mas/yr)
# 7. V_R - Measured Radial Velocity (km/s)
# 8. V_R_e - Error in V_R (km/s)
# 9. g - g-band magnitude from PanSTARRS-1 (mag)
# 10. g-i - colour g - i from PanSTARRS-1 (mag)
# 11. Source - Source of detection. Ib17 - Ibata et al. 2017, O09 - Odenkirchen et al. 2009, Is16 - Ishigaki et al. 2019, K22 - this paper.
# R.A.    Dec    pmra   pmra_e pmdec  pmdec_e V_R    V_R_e g     g-i  Source  
  240.342 6.036  -2.892 0.032  -2.182 0.024   -47.35 0.78  16.18 1.16 Ib17    
  237.723 5.027  -3.351 0.121  -3.5   0.101   -50.13 2.5   18.47 0.83 Ib17    
  236.502 4.285  -2.737 0.129  -2.376 0.108   -53.06 2.87  18.66 0.93 Ib17    
  235.844 4.241  -2.843 0.112  -2.021 0.11    -50.22 3.22  18.04 0.87 Ib17    
  236.025 4.193  -2.74  0.098  -2.487 0.09    -48.5  2.16  18.16 0.84 Ib17    
  233.553 3.335  -2.301 0.135  -2.203 0.109   -57.15 0.29  18.5  0.73 O09     
  233.252 2.939  -2.093 0.265  -2.201 0.225   -54.28 3.8   19.36 0.72 Ib17    
  233.735 2.909  -2.765 0.033  -2.441 0.027   -51.05 1.06  16.29 1.14 Ib17    
  232.525 2.524  -2.643 0.08   -2.475 0.072   -54.22 0.85  17.64 0.85 O09/Ib17
  232.34  2.437  -1.069 0.17   -1.777 0.127   -64.04 1.26  18.15 0.81 O09/Ib17
  232.244 2.32   -2.745 0.15   -2.644 0.147   -49.59 1.65  18.49 0.75 Ib17    
  232.031 2.292  -3.058 0.227  -2.484 0.203   -54.0  3.24  19.05 0.71 Ib17    
  231.501 2.028  -2.619 0.36   -2.321 0.288   -54.5  2.51  19.57 0.67 Ib17    
  231.876 2.021  -2.806 0.166  -2.397 0.148   -58.02 1.46  18.73 0.75 Ib17    
  231.434 1.934  -2.886 0.187  -2.744 0.158   -54.83 2.74  18.77 0.73 Ib17    
  231.524 1.92   -2.628 0.22   -2.687 0.196   -53.68 2.91  19.08 0.72 Ib17    
  231.365 1.851  -2.78  0.294  -2.24  0.245   -47.55 3.94  19.41 0.66 Ib17    
  231.1   1.725  -2.382 0.218  -2.653 0.199   -53.37 1.75  18.94 0.7  Ib17    
  230.745 1.632  -2.645 0.079  -2.56  0.073   -55.37 1.73  17.5  0.91 Ib17    
  231.066 1.563  -2.549 0.295  -2.951 0.267   -62.16 0.98  19.58 0.69 Ib17    
  230.965 1.551  -2.617 0.126  -2.727 0.116   -49.89 1.74  18.32 0.79 O09/Ib17
  230.901 1.491  -2.512 0.147  -2.306 0.136   -48.75 2.5   18.47 0.77 Ib17    
  230.775 1.49   -3.51  0.615  -2.413 0.551   -49.2  5.0   20.3  0.55 Is16    
  231.02  1.47   -2.752 0.081  -2.483 0.075   -59.2  2.9   17.64 0.86 O09/Ib17
  230.736 1.414  -2.066 0.693  -1.647 0.602   -61.8  2.7   20.41 0.54 Is16    
  231.054 1.369  -2.669 0.089  -2.535 0.076   -51.92 0.22  17.58 0.86 O09     
  230.206 1.133  -2.921 0.16   -2.607 0.158   -48.15 1.75  18.36 0.78 Ib17    
  230.463 1.079  -2.778 0.092  -2.634 0.081   -53.27 1.39  17.66 0.86 O09/Ib17
  230.358 1.045  -2.787 0.099  -2.482 0.092   -49.23 1.57  17.76 0.85 O09/Ib17
  230.294 1.043  -2.627 0.325  -2.058 0.297   -51.04 1.25  19.24 0.72 Ib17    
  230.192 1.041  -3.398 0.06   -2.429 0.05    -50.45 0.58  16.82 0.91 Ib17    
  230.15  0.905  -3.418 0.277  -2.433 0.233   -51.66 2.13  19.41 0.68 Ib17    
  229.579 0.833  -2.787 0.078  -2.742 0.072   -54.96 1.69  17.71 0.86 Ib17    
  229.493 0.699  -2.927 0.167  -2.574 0.153   -52.32 1.35  18.44 0.77 Ib17    
  229.598 0.624  -2.72  0.497  -3.128 0.447   -61.22 4.32  19.98 0.69 Ib17    
  229.521 0.551  -2.767 0.074  -2.617 0.065   -54.25 1.07  17.35 0.91 Ib17    
  229.425 0.548  -2.69  0.185  -2.788 0.168   -56.01 1.71  18.73 0.75 Ib17    
  229.016 0.458  -3.886 0.066  -2.52  0.056   -44.62 1.32  17.28 0.94 Ib17    
  229.65  0.453  -2.703 0.037  -2.687 0.035   -54.82 0.81  16.17 1.16 Ib17    
  229.657 0.391  -2.874 0.18   -2.803 0.188   -43.39 4.37  18.71 0.78 Ib17    
  229.394 0.174  -2.751 0.097  -2.588 0.077   -52.61 1.8   17.73 0.91 Ib17    
  228.97  0.056  -2.661 0.045  -2.745 0.042   -54.78 0.97  16.52 1.08 Ib17    
  228.984 0.04   -2.868 0.098  -2.699 0.083   -52.55 1.14  17.92 0.84 Ib17    
  229.056 -0.034 -2.819 0.172  -2.743 0.148   -54.7  2.76  18.72 0.74 Ib17    
  229.096 -0.057 -2.696 0.112  -2.706 0.093   -55.59 1.32  18.03 0.84 Ib17    
  229.035 -0.086 -2.759 0.112  -2.584 0.1     -58.9  0.77  18.11 0.8  Ib17    
  229.0   -0.087 -3.131 0.239  -2.394 0.209   -57.08 1.34  19.18 0.72 Ib17    
  228.995 -0.088 -2.786 0.034  -2.628 0.03    -53.91 0.76  16.0  1.17 Ib17    
  229.033 -0.089 -2.577 0.212  -2.321 0.185   -59.53 1.38  18.97 0.74 Ib17    
  229.011 -0.094 -2.25  0.329  -2.829 0.283   -50.68 1.34  19.65 0.7  Ib17    
  229.001 -0.1   -2.601 0.111  -2.737 0.096   -70.17 1.03  18.1  0.78 Ib17    
  228.984 -0.102 -2.741 0.039  -2.641 0.033   -55.31 0.58  16.28 1.11 Ib17    
  228.951 -0.102 -2.778 0.173  -2.725 0.161   -56.75 1.05  18.62 0.77 Ib17    
  229.02  -0.108 -2.869 0.137  -2.553 0.115   -56.58 0.89  18.32 0.81 Ib17    
  229.041 -0.111 -2.701 0.223  -2.529 0.199   -56.15 2.94  19.19 0.76 Ib17    
  228.978 -0.115 -2.664 0.09   -2.825 0.078   -55.48 0.61  17.63 0.87 Ib17    
  229.027 -0.117 -2.799 0.054  -2.686 0.048   -55.32 0.58  16.81 1.01 Ib17    
  228.946 -0.117 -2.593 0.264  -2.378 0.214   -60.14 2.64  19.17 0.74 Ib17    
  229.015 -0.121 -2.747 0.122  -2.657 0.107   -53.21 1.68  18.19 0.82 Ib17    
  229.075 -0.124 -2.952 0.221  -2.621 0.174   -56.44 0.76  18.69 0.77 Ib17    
  229.086 -0.126 -2.739 0.158  -2.556 0.13    -57.55 0.75  18.38 0.81 Ib17    
  229.035 -0.127 -2.818 0.093  -2.656 0.075   -55.41 1.16  17.66 0.87 Ib17    
  228.969 -0.128 -2.734 0.047  -2.661 0.04    -53.78 0.58  16.6  0.95 Ib17    
  229.008 -0.134 -2.875 0.059  -2.623 0.046   -55.85 0.84  16.86 1.03 Ib17    
  229.036 -0.134 -2.756 0.045  -2.636 0.035   -54.54 0.58  16.34 1.12 Ib17    
  229.034 -0.142 -2.414 0.244  -2.805 0.202   -79.59 4.62  19.05 0.74 Ib17    
  229.045 -0.142 -2.767 0.193  -2.359 0.158   -53.57 1.59  18.74 0.77 Ib17    
  229.087 -0.145 -2.67  0.041  -2.655 0.034   -55.91 0.58  16.13 1.21 Ib17    
  228.988 -0.147 -2.921 0.144  -2.583 0.119   -55.82 2.46  18.39 0.8  Ib17    
  228.998 -0.15  -2.772 0.069  -2.706 0.056   -56.46 0.58  17.08 0.95 Ib17    
  229.002 -0.152 -1.945 0.34   -2.921 0.278   -57.62 3.59  19.61 0.73 Ib17    
  229.067 -0.158 -2.742 0.056  -2.701 0.045   -42.96 0.58  16.74 1.07 Ib17    
  229.062 -0.162 -2.805 0.233  -2.502 0.191   -55.52 1.28  19.05 0.74 Ib17    
  228.993 -0.163 -2.754 0.12   -2.678 0.087   -54.79 0.59  17.91 0.85 Ib17    
  229.032 -0.172 -2.734 0.061  -2.819 0.045   -58.16 0.75  16.37 1.01 Ib17    
  229.014 -0.207 -2.555 0.269  -2.75  0.214   -52.76 0.99  19.15 0.76 Ib17    
  229.098 -0.214 -2.811 0.298  -2.876 0.265   -60.28 1.54  19.57 0.68 Ib17    
  229.102 -0.253 -2.908 0.274  -2.557 0.259   -57.72 1.0   19.38 0.73 Ib17    
  229.006 -0.269 -2.718 0.079  -2.742 0.072   -54.93 0.66  17.62 0.95 O09/Ib17
  229.146 -0.29  -2.794 0.043  -2.666 0.039   -57.59 0.76  16.57 1.05 Ib17    
  228.572 -0.552 -2.777 0.131  -2.598 0.12    -58.01 2.94  18.47 0.83 Ib17    
  228.523 -0.592 -2.732 0.148  -2.76  0.134   -57.6  2.55  18.69 0.77 Ib17    
  228.419 -0.708 -2.761 0.061  -2.817 0.057   -56.87 1.98  17.31 0.93 Ib17/K22
  228.586 -0.773 -2.503 0.116  -2.736 0.098   -54.12 1.3   18.09 0.83 O09/Ib17
  228.644 -0.808 -2.795 0.123  -2.748 0.102   -56.3  1.39  18.3  0.83 O09/Ib17
  228.477 -0.819 -2.58  0.174  -2.745 0.138   -69.85 3.9   18.74 0.78 Ib17    
  228.539 -0.878 -2.836 0.165  -2.887 0.124   -65.5  3.91  18.68 0.79 K22     
  228.349 -0.946 -2.355 0.168  -2.904 0.138   -59.31 0.51  18.69 0.75 O09     
  228.379 -0.96  -2.748 0.202  -2.775 0.182   -59.88 1.24  18.98 0.75 O09     
  227.969 -1.201 -2.804 0.104  -2.87  0.097   -44.77 1.04  17.73 0.9  O09/Ib17
  228.118 -1.214 -3.122 0.24   -2.066 0.289   -56.09 1.87  18.67 0.81 Ib17/K22
  227.972 -1.245 -1.055 0.103  -1.813 0.099   -51.52 2.13  17.69 0.87 K22     
  227.663 -1.446 -2.729 0.064  -2.797 0.052   -58.37 0.96  17.28 0.97 Ib17/K22
  227.84  -1.484 -2.884 0.094  -2.882 0.084   -52.0  1.44  17.98 0.91 Ib17/K22
  227.714 -1.528 -2.759 0.193  -2.925 0.162   -58.64 2.0   19.13 0.77 Ib17    
  227.327 -1.637 -2.909 0.11   -1.993 0.11    -46.83 1.55  17.76 0.93 K22     
  227.168 -1.76  -1.396 0.124  -1.298 0.105   -40.43 4.36  18.2  0.8  K22     
  227.179 -1.818 -2.521 0.203  -2.821 0.174   -56.76 2.4   18.91 0.79 Ib17    
  227.03  -2.111 -2.562 0.084  -2.757 0.067   -59.48 1.11  17.72 0.9  O09/Ib17
  227.079 -2.216 -2.879 0.132  -3.088 0.102   -62.94 0.69  18.32 0.84 O09/Ib17
  225.866 -3.423 -2.481 0.298  -2.73  0.236   -68.51 3.21  19.72 0.84 Ib17    
  224.939 -4.332 -2.987 0.127  -2.954 0.118   -59.97 1.74  18.04 0.86 K22     
  224.645 -4.525 -2.717 0.137  -3.163 0.097   -62.05 1.63  18.02 0.86 K22     
  223.607 -4.805 -1.55  0.103  -1.942 0.096   -79.72 2.04  17.97 0.92 K22     
  225.323 -4.819 -2.994 0.086  -3.237 0.075   -67.2  1.17  17.49 0.91 K22     
  224.349 -5.052 -2.244 0.204  -3.855 0.186   -49.54 2.92  17.41 -0.2 K22     
  224.982 -5.087 -2.727 0.175  -2.831 0.152   -48.56 3.7   18.65 0.74 K22     
  224.783 -5.326 -2.833 0.055  -3.33  0.055   -70.84 0.28  16.83 1.0  K22     
  224.177 -5.501 -2.945 0.089  -3.223 0.08    -63.32 1.15  17.55 0.9  K22     


==> Palomar 5_/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
